Barrier Certificates for Unknown Systems with Latent States and Polynomial Dynamics using Bayesian Inference

Certifying safety in dynamical systems is crucial, but barrier certificates - widely used to verify that system trajectories remain within a safe region - typically require explicit system models. When dynamics are unknown, data-driven methods can be used instead, yet obtaining a valid certificate requires rigorous uncertainty quantification. For this purpose, existing methods usually rely on full-state measurements, limiting their applicability. This paper proposes a novel approach for synthesizing barrier certificates for unknown systems with latent states and polynomial dynamics. A Bayesian framework is employed, where a prior in state-space representation is updated using output data via a targeted marginal Metropolis-Hastings sampler. The resulting samples are used to construct a barrier certificate through a sum-of-squares program. Probabilistic guarantees for its validity with respect to the true, unknown system are obtained by testing on an additional set of posterior samples. The approach and its probabilistic guarantees are illustrated through a numerical simulation.

==> data/C.txt <==
x_1 x_2 
    1.4942   -2.4586
    1.5564   -2.4706
    1.6316   -2.4710
    1.6917   -2.4582
    1.7519   -2.4317
    1.7970   -2.4012
    1.8334   -2.3684
    1.8722   -2.3247
    1.9023   -2.2829
    1.9323   -2.2332
    1.9557   -2.1880
    1.9774   -2.1399
    1.9999   -2.0827
    2.0204   -2.0226
    2.0376   -1.9645
    2.0526   -1.9067
    2.0672   -1.8421
    2.0790   -1.7820
    2.0892   -1.7218
    2.0979   -1.6617
    2.1067   -1.5865
    2.1128   -1.5216
    2.1176   -1.4511
    2.1208   -1.3759
    2.1220   -1.3008
    2.1212   -1.2256
    2.1185   -1.1504
    2.1136   -1.0752
    2.1082   -1.0150
    2.0994   -0.9398
    2.0907   -0.8797
    2.0805   -0.8195
    2.0677   -0.7542
    2.0526   -0.6881
    2.0376   -0.6296
    2.0226   -0.5768
    2.0043   -0.5188
    1.9835   -0.4586
    1.9624   -0.4030
    1.9420   -0.3534
    1.9173   -0.2977
    1.8935   -0.2481
    1.8705   -0.2030
    1.8421   -0.1511
    1.8120   -0.0998
    1.7825   -0.0526
    1.7525   -0.0075
    1.7218    0.0359
    1.6917    0.0762
    1.6617    0.1144
    1.6255    0.1579
    1.5865    0.2023
    1.5564    0.2347
    1.5139    0.2782
    1.4812    0.3100
    1.4361    0.3517
    1.3998    0.3835
    1.3609    0.4160
    1.3158    0.4518
    1.2707    0.4859
    1.2256    0.5183
    1.1810    0.5489
    1.1353    0.5787
    1.0902    0.6070
    1.0451    0.6341
    1.0000    0.6601
    0.9549    0.6853
    0.9011    0.7143
    0.8496    0.7411
    0.8045    0.7641
    0.7535    0.7895
    0.6992    0.8160
    0.6541    0.8379
    0.5987    0.8647
    0.5489    0.8887
    0.5038    0.9108
    0.4450    0.9398
    0.3985    0.9633
    0.3534    0.9866
    0.3000    1.0150
    0.2481    1.0436
    0.2030    1.0693
    0.1579    1.0960
    0.1128    1.1236
    0.0677    1.1523
    0.0226    1.1821
   -0.0226    1.2130
   -0.0677    1.2451
   -0.1128    1.2785
   -0.1579    1.3131
   -0.1992    1.3459
   -0.2360    1.3759
   -0.2782    1.4113
   -0.3233    1.4504
   -0.3580    1.4812
   -0.3985    1.5180
   -0.4398    1.5564
   -0.4737    1.5885
   -0.5184    1.6316
   -0.5491    1.6617
   -0.5940    1.7063
   -0.6244    1.7368
   -0.6688    1.7820
   -0.6992    1.8131
   -0.7422    1.8571
   -0.7744    1.8903
   -0.8153    1.9323
   -0.8496    1.9676
   -0.8889    2.0075
   -0.9248    2.0437
   -0.9640    2.0827
   -1.0000    2.1178
   -1.0421    2.1579
   -1.0752    2.1886
   -1.1203    2.2289
   -1.1604    2.2632
   -1.1974    2.2932
   -1.2406    2.3262
   -1.2857    2.3578
   -1.3308    2.3864
   -1.3798    2.4135
   -1.4361    2.4392
   -1.4942    2.4586
   -1.5564    2.4706
   -1.6316    2.4710
   -1.6917    2.4582
   -1.7519    2.4317
   -1.7970    2.4012
   -1.8334    2.3684
   -1.8722    2.3247
   -1.9023    2.2829
   -1.9323    2.2332
   -1.9557    2.1880
   -1.9774    2.1399
   -1.9999    2.0827
   -2.0204    2.0226
   -2.0376    1.9645
   -2.0526    1.9067
   -2.0672    1.8421
   -2.0790    1.7820
   -2.0892    1.7218
   -2.0979    1.6617
   -2.1067    1.5865
   -2.1128    1.5216
   -2.1176    1.4511
   -2.1208    1.3759
   -2.1220    1.3008
   -2.1212    1.2256
   -2.1185    1.1504
   -2.1136    1.0752
   -2.1082    1.0150
   -2.0994    0.9398
   -2.0907    0.8797
   -2.0805    0.8195
   -2.0677    0.7542
   -2.0526    0.6881
   -2.0376    0.6296
   -2.0226    0.5768
   -2.0043    0.5188
   -1.9835    0.4586
   -1.9624    0.4030
   -1.9420    0.3534
   -1.9173    0.2977
   -1.8935    0.2481
   -1.8705    0.2030
   -1.8421    0.1511
   -1.8120    0.0998
   -1.7825    0.0526
   -1.7525    0.0075
   -1.7218   -0.0359
   -1.6917   -0.0762
   -1.6617   -0.1144
   -1.6255   -0.1579
   -1.5865   -0.2023
   -1.5564   -0.2347
   -1.5139   -0.2782
   -1.4812   -0.3100
   -1.4361   -0.3517
   -1.3998   -0.3835
   -1.3609   -0.4160
   -1.3158   -0.4518
   -1.2707   -0.4859
   -1.2256   -0.5183
   -1.1810   -0.5489
   -1.1353   -0.5787
   -1.0902   -0.6070
   -1.0451   -0.6341
   -1.0000   -0.6601
   -0.9549   -0.6853
   -0.9011   -0.7143
   -0.8496   -0.7411
   -0.8045   -0.7641
   -0.7535   -0.7895
   -0.6992   -0.8160
   -0.6541   -0.8379
   -0.5987   -0.8647
   -0.5489   -0.8887
   -0.5038   -0.9108
   -0.4450   -0.9398
   -0.3985   -0.9633
   -0.3534   -0.9866
   -0.3000   -1.0150
   -0.2481   -1.0436
   -0.2030   -1.0693
   -0.1579   -1.0960
   -0.1128   -1.1236
   -0.0677   -1.1523
   -0.0226   -1.1821
    0.0226   -1.2130
    0.0677   -1.2451
    0.1128   -1.2785
    0.1579   -1.3131
    0.1992   -1.3459
    0.2360   -1.3759
    0.2782   -1.4113
    0.3233   -1.4504
    0.3580   -1.4812
    0.3985   -1.5180
    0.4398   -1.5564
    0.4737   -1.5885
    0.5184   -1.6316
    0.5491   -1.6617
    0.5940   -1.7063
    0.6244   -1.7368
    0.6688   -1.7820
    0.6992   -1.8131
    0.7422   -1.8571
    0.7744   -1.8903
    0.8153   -1.9323
    0.8496   -1.9676
    0.8889   -2.0075
    0.9248   -2.0437
    0.9640   -2.0827
    1.0000   -2.1178
    1.0421   -2.1579
    1.0752   -2.1886
    1.1203   -2.2289
    1.1604   -2.2632
    1.1974   -2.2932
    1.2406   -2.3262
    1.2857   -2.3578
    1.3308   -2.3864
    1.3798   -2.4135
    1.4361   -2.4392
    1.4942   -2.4586


==> data/C_illustration.txt <==
x_1 x_2 
1.064014 -1.357143 
1.142857 -1.364523 
1.214286 -1.369745 
1.285714 -1.373330 
1.357143 -1.374979 
1.428571 -1.374383 
1.500000 -1.371216 
1.571429 -1.365144 
1.632777 -1.357143 
1.642857 -1.355567 
1.714286 -1.340106 
1.785714 -1.319874 
1.857143 -1.294437 
1.877252 -1.285714 
1.928571 -1.258422 
1.997904 -1.214286 
2.000000 -1.212608 
2.071429 -1.145424 
2.073787 -1.142857 
2.124033 -1.071429 
2.142857 -1.034475 
2.158221 -1.000000 
2.179405 -0.928571 
2.191207 -0.857143 
2.194965 -0.785714 
2.191926 -0.714286 
2.183226 -0.642857 
2.169888 -0.571429 
2.152816 -0.500000 
2.142857 -0.464868 
2.131678 -0.428571 
2.106982 -0.357143 
2.080480 -0.285714 
2.071429 -0.262899 
2.050588 -0.214286 
2.018803 -0.142857 
2.000000 -0.101888 
1.984928 -0.071429 
1.948677 0.000000 
1.928571 0.038893 
1.910489 0.071429 
1.870120 0.142857 
1.857143 0.165261 
1.826715 0.214286 
1.785714 0.279636 
1.781626 0.285714 
1.731869 0.357143 
1.714286 0.381672 
1.678411 0.428571 
1.642857 0.473521 
1.620524 0.500000 
1.571429 0.555740 
1.556711 0.571429 
1.500000 0.628716 
1.485118 0.642857 
1.428571 0.693244 
1.403528 0.714286 
1.357143 0.750470 
1.309382 0.785714 
1.285714 0.801780 
1.214286 0.847322 
1.197746 0.857143 
1.142857 0.886752 
1.071429 0.923309 
1.060235 0.928571 
1.000000 0.954006 
0.928571 0.982360 
0.880853 1.000000 
0.857143 1.007797 
0.785714 1.029239 
0.714286 1.049333 
0.642857 1.068205 
0.629552 1.071429 
0.571429 1.083753 
0.500000 1.097969 
0.428571 1.111520 
0.357143 1.124597 
0.285714 1.137399 
0.254648 1.142857 
0.214286 1.148967 
0.142857 1.159733 
0.071429 1.170714 
0.000000 1.182054 
-0.071429 1.193878 
-0.142857 1.206285 
-0.186864 1.214286 
-0.214286 1.218535 
-0.285714 1.230064 
-0.357143 1.242153 
-0.428571 1.254778 
-0.500000 1.267880 
-0.571429 1.281370 
-0.594126 1.285714 
-0.642857 1.293635 
-0.714286 1.305286 
-0.785714 1.316850 
-0.857143 1.328138 
-0.928571 1.338938 
-1.000000 1.349010 
-1.064014 1.357143 
-1.071429 1.357943 
-1.142857 1.364523 
-1.214286 1.369745 
-1.285714 1.373330 
-1.357143 1.374979 
-1.428571 1.374383 
-1.500000 1.371216 
-1.571429 1.365144 
-1.632777 1.357143 
-1.642857 1.355567 
-1.714286 1.340106 
-1.785714 1.319874 
-1.857143 1.294437 
-1.877252 1.285714 
-1.928571 1.258422 
-1.997904 1.214286 
-2.000000 1.212608 
-2.071429 1.145424 
-2.073787 1.142857 
-2.124033 1.071429 
-2.142857 1.034475 
-2.158221 1.000000 
-2.179405 0.928571 
-2.191207 0.857143 
-2.194965 0.785714 
-2.191926 0.714286 
-2.183226 0.642857 
-2.169888 0.571429 
-2.152816 0.500000 
-2.142857 0.464868 
-2.131678 0.428571 
-2.106982 0.357143 
-2.080480 0.285714 
-2.071429 0.262899 
-2.050588 0.214286 
-2.018803 0.142857 
-2.000000 0.101888 
-1.984928 0.071429 
-1.948677 0.000000 
-1.928571 -0.038893 
-1.910489 -0.071429 
-1.870120 -0.142857 
-1.857143 -0.165261 
-1.826715 -0.214286 
-1.785714 -0.279636 
-1.781626 -0.285714 
-1.731869 -0.357143 
-1.714286 -0.381672 
-1.678411 -0.428571 
-1.642857 -0.473521 
-1.620524 -0.500000 
-1.571429 -0.555740 
-1.556711 -0.571429 
-1.500000 -0.628716 
-1.485118 -0.642857 
-1.428571 -0.693244 
-1.403528 -0.714286 
-1.357143 -0.750470 
-1.309382 -0.785714 
-1.285714 -0.801780 
-1.214286 -0.847322 
-1.197746 -0.857143 
-1.142857 -0.886752 
-1.071429 -0.923309 
-1.060235 -0.928571 
-1.000000 -0.954006 
-0.928571 -0.982360 
-0.880853 -1.000000 
-0.857143 -1.007797 
-0.785714 -1.029239 
-0.714286 -1.049333 
-0.642857 -1.068205 
-0.629552 -1.071429 
-0.571429 -1.083753 
-0.500000 -1.097969 
-0.428571 -1.111520 
-0.357143 -1.124597 
-0.285714 -1.137399 
-0.254648 -1.142857 
-0.214286 -1.148967 
-0.142857 -1.159733 
-0.071429 -1.170714 
0.000000 -1.182054 
0.071429 -1.193878 
0.142857 -1.206285 
0.186864 -1.214286 
0.214286 -1.218535 
0.285714 -1.230064 
0.357143 -1.242153 
0.428571 -1.254778 
0.500000 -1.267880 
0.571429 -1.281370 
0.594126 -1.285714 
0.642857 -1.293635 
0.714286 -1.305286 
0.785714 -1.316850 
0.857143 -1.328138 
0.928571 -1.338938 
1.000000 -1.349010 
1.064014 -1.357143 


==> data/Limitcycle.txt <==
x_1 x_2 
    1.0663   -0.4091
    1.0926   -0.4079
    1.1122   -0.4066
    1.1265   -0.4052
    1.1367   -0.4039
    1.1439   -0.4026
    1.1489   -0.4012
    1.1522   -0.3999
    1.1545   -0.3985
    1.1559   -0.3972
    1.1568   -0.3958
    1.1572   -0.3945
    1.1574   -0.3931
    1.1574   -0.3918
    1.1573   -0.3904
    1.1571   -0.3891
    1.1568   -0.3877
    1.1564   -0.3863
    1.1561   -0.3850
    1.1557   -0.3837
    1.1552   -0.3823
    1.1548   -0.3810
    1.1544   -0.3796
    1.1540   -0.3783
    1.1535   -0.3769
    1.1531   -0.3756
    1.1526   -0.3742
    1.1522   -0.3729
    1.1517   -0.3716
    1.1513   -0.3702
    1.1508   -0.3689
    1.1504   -0.3676
    1.1499   -0.3662
    1.1495   -0.3649
    1.1490   -0.3636
    1.1486   -0.3622
    1.1481   -0.3609
    1.1477   -0.3596
    1.1472   -0.3582
    1.1468   -0.3569
    1.1463   -0.3556
    1.1459   -0.3543
    1.1454   -0.3529
    1.1450   -0.3516
    1.1445   -0.3503
    1.1441   -0.3490
    1.1436   -0.3477
    1.1432   -0.3463
    1.1427   -0.3450
    1.1423   -0.3437
    1.1418   -0.3424
    1.1414   -0.3411
    1.1409   -0.3398
    1.1405   -0.3385
    1.1400   -0.3371
    1.1396   -0.3358
    1.1391   -0.3345
    1.1387   -0.3332
    1.1382   -0.3319
    1.1378   -0.3306
    1.1373   -0.3293
    1.1369   -0.3280
    1.1364   -0.3267
    1.1360   -0.3254
    1.1355   -0.3241
    1.1351   -0.3228
    1.1346   -0.3215
    1.1342   -0.3202
    1.1337   -0.3189
    1.1333   -0.3176
    1.1328   -0.3163
    1.1324   -0.3151
    1.1319   -0.3138
    1.1314   -0.3125
    1.1310   -0.3112
    1.1305   -0.3099
    1.1301   -0.3086
    1.1296   -0.3073
    1.1292   -0.3060
    1.1287   -0.3048
    1.1283   -0.3035
    1.1278   -0.3022
    1.1274   -0.3009
    1.1269   -0.2996
    1.1265   -0.2984
    1.1260   -0.2971
    1.1255   -0.2958
    1.1251   -0.2945
    1.1246   -0.2933
    1.1242   -0.2920
    1.1237   -0.2907
    1.1233   -0.2895
    1.1228   -0.2882
    1.1224   -0.2869
    1.1219   -0.2857
    1.1215   -0.2844
    1.1210   -0.2831
    1.1205   -0.2819
    1.1201   -0.2806
    1.1196   -0.2793
    1.1192   -0.2781
    1.1187   -0.2768
    1.1183   -0.2756
    1.1178   -0.2743
    1.1174   -0.2731
    1.1169   -0.2718
    1.1164   -0.2706
    1.1160   -0.2693
    1.1155   -0.2681
    1.1151   -0.2668
    1.1146   -0.2656
    1.1142   -0.2643
    1.1137   -0.2631
    1.1132   -0.2618
    1.1128   -0.2606
    1.1123   -0.2593
    1.1119   -0.2581
    1.1114   -0.2568
    1.1109   -0.2556
    1.1105   -0.2544
    1.1100   -0.2531
    1.1096   -0.2519
    1.1091   -0.2507
    1.1087   -0.2494
    1.1082   -0.2482
    1.1077   -0.2470
    1.1073   -0.2457
    1.1068   -0.2445
    1.1064   -0.2433
    1.1059   -0.2420
    1.1054   -0.2408
    1.1050   -0.2396
    1.1045   -0.2384
    1.1041   -0.2371
    1.1036   -0.2359
    1.1031   -0.2347
    1.1027   -0.2335
    1.1022   -0.2323
    1.1018   -0.2310
    1.1013   -0.2298
    1.1008   -0.2286
    1.1004   -0.2274
    1.0999   -0.2262
    1.0995   -0.2250
    1.0990   -0.2237
    1.0985   -0.2225
    1.0981   -0.2213
    1.0976   -0.2201
    1.0971   -0.2189
    1.0967   -0.2177
    1.0962   -0.2165
    1.0958   -0.2153
    1.0953   -0.2141
    1.0948   -0.2129
    1.0944   -0.2117
    1.0939   -0.2105
    1.0935   -0.2093
    1.0930   -0.2081
    1.0925   -0.2069
    1.0921   -0.2057
    1.0916   -0.2045
    1.0911   -0.2033
    1.0907   -0.2021
    1.0902   -0.2009
    1.0897   -0.1997
    1.0893   -0.1985
    1.0888   -0.1974
    1.0884   -0.1962
    1.0879   -0.1950
    1.0874   -0.1938
    1.0870   -0.1926
    1.0865   -0.1914
    1.0860   -0.1902
    1.0856   -0.1891
    1.0851   -0.1879
    1.0846   -0.1867
    1.0842   -0.1855
    1.0837   -0.1844
    1.0832   -0.1832
    1.0828   -0.1820
    1.0823   -0.1808
    1.0818   -0.1797
    1.0814   -0.1785
    1.0809   -0.1773
    1.0804   -0.1761
    1.0800   -0.1750
    1.0795   -0.1738
    1.0790   -0.1726
    1.0786   -0.1715
    1.0781   -0.1703
    1.0776   -0.1691
    1.0772   -0.1680
    1.0767   -0.1668
    1.0762   -0.1657
    1.0758   -0.1645
    1.0753   -0.1633
    1.0748   -0.1622
    1.0744   -0.1610
    1.0739   -0.1599
    1.0734   -0.1587
    1.0730   -0.1576
    1.0725   -0.1564
    1.0720   -0.1553
    1.0715   -0.1541
    1.0711   -0.1530
    1.0706   -0.1518
    1.0701   -0.1507
    1.0697   -0.1495
    1.0692   -0.1484
    1.0687   -0.1472
    1.0683   -0.1461
    1.0678   -0.1450
    1.0673   -0.1438
    1.0668   -0.1427
    1.0664   -0.1415
    1.0659   -0.1404
    1.0654   -0.1393
    1.0650   -0.1381
    1.0645   -0.1370
    1.0640   -0.1359
    1.0635   -0.1347
    1.0631   -0.1336
    1.0626   -0.1325
    1.0621   -0.1313
    1.0617   -0.1302
    1.0612   -0.1291
    1.0607   -0.1280
    1.0602   -0.1268
    1.0598   -0.1257
    1.0593   -0.1246
    1.0588   -0.1235
    1.0583   -0.1224
    1.0579   -0.1212
    1.0574   -0.1201
    1.0569   -0.1190
    1.0564   -0.1179
    1.0560   -0.1168
    1.0555   -0.1157
    1.0550   -0.1145
    1.0545   -0.1134
    1.0541   -0.1123
    1.0536   -0.1112
    1.0531   -0.1101
    1.0526   -0.1090
    1.0522   -0.1079
    1.0517   -0.1068
    1.0512   -0.1057
    1.0507   -0.1046
    1.0503   -0.1035
    1.0498   -0.1024
    1.0493   -0.1013
    1.0488   -0.1002
    1.0484   -0.0991
    1.0479   -0.0980
    1.0474   -0.0969
    1.0469   -0.0958
    1.0464   -0.0947
    1.0460   -0.0936
    1.0455   -0.0925
    1.0450   -0.0914
    1.0445   -0.0903
    1.0440   -0.0892
    1.0436   -0.0881
    1.0431   -0.0870
    1.0426   -0.0860
    1.0421   -0.0849
    1.0417   -0.0838
    1.0412   -0.0827
    1.0407   -0.0816
    1.0402   -0.0805
    1.0397   -0.0795
    1.0393   -0.0784
    1.0388   -0.0773
    1.0383   -0.0762
    1.0378   -0.0751
    1.0373   -0.0741
    1.0368   -0.0730
    1.0364   -0.0719
    1.0359   -0.0708
    1.0354   -0.0698
    1.0349   -0.0687
    1.0344   -0.0676
    1.0340   -0.0666
    1.0335   -0.0655
    1.0330   -0.0644
    1.0325   -0.0634
    1.0320   -0.0623
    1.0315   -0.0612
    1.0310   -0.0602
    1.0306   -0.0591
    1.0301   -0.0581
    1.0296   -0.0570
    1.0291   -0.0559
    1.0286   -0.0549
    1.0281   -0.0538
    1.0277   -0.0528
    1.0272   -0.0517
    1.0267   -0.0507
    1.0262   -0.0496
    1.0257   -0.0486
    1.0252   -0.0475
    1.0247   -0.0465
    1.0243   -0.0454
    1.0238   -0.0444
    1.0233   -0.0433
    1.0228   -0.0423
    1.0223   -0.0412
    1.0218   -0.0402
    1.0213   -0.0391
    1.0208   -0.0381
    1.0204   -0.0371
    1.0199   -0.0360
    1.0194   -0.0350
    1.0189   -0.0340
    1.0184   -0.0329
    1.0179   -0.0319
    1.0174   -0.0309
    1.0169   -0.0298
    1.0164   -0.0288
    1.0159   -0.0278
    1.0155   -0.0267
    1.0150   -0.0257
    1.0145   -0.0247
    1.0140   -0.0236
    1.0135   -0.0226
    1.0130   -0.0216
    1.0125   -0.0206
    1.0120   -0.0195
    1.0115   -0.0185
    1.0110   -0.0175
    1.0105   -0.0165
    1.0100   -0.0155
    1.0096   -0.0144
    1.0091   -0.0134
    1.0086   -0.0124
    1.0081   -0.0114
    1.0076   -0.0104
    1.0071   -0.0094
    1.0066   -0.0084
    1.0061   -0.0073
    1.0056   -0.0063
    1.0051   -0.0053
    1.0046   -0.0043
    1.0041   -0.0033
    1.0036   -0.0023
    1.0031   -0.0013
    1.0026   -0.0003
    1.0021    0.0007
    1.0016    0.0017
    1.0011    0.0027
    1.0006    0.0037
    1.0001    0.0047
    0.9996    0.0057
    0.9991    0.0067
    0.9986    0.0077
    0.9981    0.0087
    0.9976    0.0097
    0.9971    0.0107
    0.9966    0.0117
    0.9961    0.0127
    0.9956    0.0136
    0.9951    0.0146
    0.9946    0.0156
    0.9941    0.0166
    0.9936    0.0176
    0.9931    0.0186
    0.9926    0.0196
    0.9921    0.0205
    0.9916    0.0215
    0.9911    0.0225
    0.9906    0.0235
    0.9901    0.0245
    0.9896    0.0254
    0.9891    0.0264
    0.9886    0.0274
    0.9881    0.0284
    0.9876    0.0293
    0.9871    0.0303
    0.9866    0.0313
    0.9861    0.0323
    0.9856    0.0332
    0.9851    0.0342
    0.9846    0.0352
    0.9841    0.0361
    0.9836    0.0371
    0.9831    0.0381
    0.9826    0.0390
    0.9821    0.0400
    0.9816    0.0410
    0.9810    0.0419
    0.9805    0.0429
    0.9800    0.0438
    0.9795    0.0448
    0.9790    0.0458
    0.9785    0.0467
    0.9780    0.0477
    0.9775    0.0486
    0.9770    0.0496
    0.9765    0.0505
    0.9760    0.0515
    0.9754    0.0524
    0.9749    0.0534
    0.9744    0.0543
    0.9739    0.0553
    0.9734    0.0562
    0.9729    0.0572
    0.9724    0.0581
    0.9719    0.0590
    0.9713    0.0600
    0.9708    0.0609
    0.9703    0.0619
    0.9698    0.0628
    0.9693    0.0638
    0.9688    0.0647
    0.9683    0.0656
    0.9678    0.0666
    0.9672    0.0675
    0.9667    0.0684
    0.9662    0.0694
    0.9657    0.0703
    0.9652    0.0712
    0.9647    0.0722
    0.9641    0.0731
    0.9636    0.0740
    0.9631    0.0749
    0.9626    0.0759
    0.9621    0.0768
    0.9616    0.0777
    0.9610    0.0786
    0.9605    0.0796
    0.9600    0.0805
    0.9595    0.0814
    0.9590    0.0823
    0.9584    0.0832
    0.9579    0.0841
    0.9574    0.0851
    0.9569    0.0860
    0.9563    0.0869
    0.9558    0.0878
    0.9553    0.0887
    0.9548    0.0896
    0.9543    0.0905
    0.9537    0.0914
    0.9532    0.0924
    0.9527    0.0933
    0.9522    0.0942
    0.9516    0.0951
    0.9511    0.0960
    0.9506    0.0969
    0.9501    0.0978
    0.9495    0.0987
    0.9490    0.0996
    0.9485    0.1005
    0.9480    0.1014
    0.9474    0.1023
    0.9469    0.1032
    0.9464    0.1041
    0.9458    0.1050
    0.9453    0.1059
    0.9448    0.1068
    0.9443    0.1076
    0.9437    0.1085
    0.9432    0.1094
    0.9427    0.1103
    0.9421    0.1112
    0.9416    0.1121
    0.9411    0.1130
    0.9405    0.1139
    0.9400    0.1147
    0.9395    0.1156
    0.9389    0.1165
    0.9384    0.1174
    0.9379    0.1183
    0.9373    0.1191
    0.9368    0.1200
    0.9363    0.1209
    0.9357    0.1218
    0.9352    0.1226
    0.9347    0.1235
    0.9341    0.1244
    0.9336    0.1253
    0.9330    0.1261
    0.9325    0.1270
    0.9320    0.1279
    0.9314    0.1287
    0.9309    0.1296
    0.9304    0.1305
    0.9298    0.1313
    0.9293    0.1322
    0.9287    0.1331
    0.9282    0.1339
    0.9277    0.1348
    0.9271    0.1357
    0.9266    0.1365
    0.9260    0.1374
    0.9255    0.1382
    0.9249    0.1391
    0.9244    0.1399
    0.9238    0.1408
    0.9233    0.1416
    0.9228    0.1425
    0.9222    0.1434
    0.9217    0.1442
    0.9211    0.1451
    0.9206    0.1459
    0.9200    0.1467
    0.9195    0.1476
    0.9189    0.1484
    0.9184    0.1493
    0.9178    0.1501
    0.9173    0.1510
    0.9167    0.1518
    0.9162    0.1527
    0.9156    0.1535
    0.9151    0.1543
    0.9145    0.1552
    0.9140    0.1560
    0.9134    0.1568
    0.9129    0.1577
    0.9123    0.1585
    0.9118    0.1593
    0.9112    0.1602
    0.9107    0.1610
    0.9101    0.1618
    0.9095    0.1627
    0.9090    0.1635
    0.9084    0.1643
    0.9079    0.1651
    0.9073    0.1660
    0.9068    0.1668
    0.9062    0.1676
    0.9056    0.1684
    0.9051    0.1693
    0.9045    0.1701
    0.9040    0.1709
    0.9034    0.1717
    0.9028    0.1725
    0.9023    0.1734
    0.9017    0.1742
    0.9011    0.1750
    0.9006    0.1758
    0.9000    0.1766
    0.8995    0.1774
    0.8989    0.1782
    0.8983    0.1790
    0.8978    0.1799
    0.8972    0.1807
    0.8966    0.1815
    0.8961    0.1823
    0.8955    0.1831
    0.8949    0.1839
    0.8944    0.1847
    0.8938    0.1855
    0.8932    0.1863
    0.8926    0.1871
    0.8921    0.1879
    0.8915    0.1887
    0.8909    0.1895
    0.8904    0.1903
    0.8898    0.1911
    0.8892    0.1919
    0.8886    0.1927
    0.8881    0.1935
    0.8875    0.1942
    0.8869    0.1950
    0.8863    0.1958
    0.8857    0.1966
    0.8852    0.1974
    0.8846    0.1982
    0.8840    0.1990
    0.8834    0.1998
    0.8829    0.2005
    0.8823    0.2013
    0.8817    0.2021
    0.8811    0.2029
    0.8805    0.2037
    0.8799    0.2044
    0.8794    0.2052
    0.8788    0.2060
    0.8782    0.2068
    0.8776    0.2076
    0.8770    0.2083
    0.8764    0.2091
    0.8758    0.2099
    0.8753    0.2106
    0.8747    0.2114
    0.8741    0.2122
    0.8735    0.2129
    0.8729    0.2137
    0.8723    0.2145
    0.8717    0.2152
    0.8711    0.2160
    0.8705    0.2168
    0.8699    0.2175
    0.8693    0.2183
    0.8687    0.2191
    0.8681    0.2198
    0.8675    0.2206
    0.8669    0.2213
    0.8663    0.2221
    0.8658    0.2228
    0.8652    0.2236
    0.8646    0.2244
    0.8639    0.2251
    0.8633    0.2259
    0.8627    0.2266
    0.8621    0.2274
    0.8615    0.2281
    0.8609    0.2289
    0.8603    0.2296
    0.8597    0.2303
    0.8591    0.2311
    0.8585    0.2318
    0.8579    0.2326
    0.8573    0.2333
    0.8567    0.2341
    0.8561    0.2348
    0.8555    0.2355
    0.8549    0.2363
    0.8542    0.2370
    0.8536    0.2377
    0.8530    0.2385
    0.8524    0.2392
    0.8518    0.2399
    0.8512    0.2407
    0.8506    0.2414
    0.8499    0.2421
    0.8493    0.2429
    0.8487    0.2436
    0.8481    0.2443
    0.8475    0.2450
    0.8468    0.2458
    0.8462    0.2465
    0.8456    0.2472
    0.8450    0.2479
    0.8443    0.2487
    0.8437    0.2494
    0.8431    0.2501
    0.8425    0.2508
    0.8418    0.2515
    0.8412    0.2523
    0.8406    0.2530
    0.8399    0.2537
    0.8393    0.2544
    0.8387    0.2551
    0.8380    0.2558
    0.8374    0.2565
    0.8368    0.2572
    0.8361    0.2579
    0.8355    0.2587
    0.8349    0.2594
    0.8342    0.2601
    0.8336    0.2608
    0.8329    0.2615
    0.8323    0.2622
    0.8317    0.2629
    0.8310    0.2636
    0.8304    0.2643
    0.8297    0.2650
    0.8291    0.2657
    0.8284    0.2664
    0.8278    0.2671
    0.8271    0.2678
    0.8265    0.2684
    0.8258    0.2691
    0.8252    0.2698
    0.8245    0.2705
    0.8239    0.2712
    0.8232    0.2719
    0.8226    0.2726
    0.8219    0.2733
    0.8212    0.2740
    0.8206    0.2746
    0.8199    0.2753
    0.8193    0.2760
    0.8186    0.2767
    0.8179    0.2774
    0.8173    0.2781
    0.8166    0.2787
    0.8159    0.2794
    0.8153    0.2801
    0.8146    0.2808
    0.8139    0.2814
    0.8133    0.2821
    0.8126    0.2828
    0.8119    0.2834
    0.8112    0.2841
    0.8106    0.2848
    0.8099    0.2855
    0.8092    0.2861
    0.8085    0.2868
    0.8078    0.2875
    0.8072    0.2881
    0.8065    0.2888
    0.8058    0.2894
    0.8051    0.2901
    0.8044    0.2908
    0.8037    0.2914
    0.8030    0.2921
    0.8024    0.2927
    0.8017    0.2934
    0.8010    0.2940
    0.8003    0.2947
    0.7996    0.2954
    0.7989    0.2960
    0.7982    0.2967
    0.7975    0.2973
    0.7968    0.2980
    0.7961    0.2986
    0.7954    0.2993
    0.7947    0.2999
    0.7940    0.3005
    0.7933    0.3012
    0.7925    0.3018
    0.7918    0.3025
    0.7911    0.3031
    0.7904    0.3038
    0.7897    0.3044
    0.7890    0.3050
    0.7883    0.3057
    0.7875    0.3063
    0.7868    0.3069
    0.7861    0.3076
    0.7854    0.3082
    0.7847    0.3088
    0.7839    0.3095
    0.7832    0.3101
    0.7825    0.3107
    0.7817    0.3113
    0.7810    0.3120
    0.7803    0.3126
    0.7795    0.3132
    0.7788    0.3138
    0.7780    0.3145
    0.7773    0.3151
    0.7766    0.3157
    0.7758    0.3163
    0.7751    0.3169
    0.7743    0.3176
    0.7736    0.3182
    0.7728    0.3188
    0.7721    0.3194
    0.7713    0.3200
    0.7706    0.3206
    0.7698    0.3212
    0.7690    0.3218
    0.7683    0.3225
    0.7675    0.3231
    0.7667    0.3237
    0.7660    0.3243
    0.7652    0.3249
    0.7644    0.3255
    0.7637    0.3261
    0.7629    0.3267
    0.7621    0.3273
    0.7613    0.3279
    0.7605    0.3285
    0.7598    0.3291
    0.7590    0.3297
    0.7582    0.3303
    0.7574    0.3309
    0.7566    0.3314
    0.7558    0.3320
    0.7550    0.3326
    0.7542    0.3332
    0.7534    0.3338
    0.7526    0.3344
    0.7518    0.3350
    0.7510    0.3356
    0.7502    0.3361
    0.7494    0.3367
    0.7485    0.3373
    0.7477    0.3379
    0.7469    0.3385
    0.7461    0.3390
    0.7453    0.3396
    0.7444    0.3402
    0.7436    0.3408
    0.7428    0.3413
    0.7419    0.3419
    0.7411    0.3425
    0.7402    0.3431
    0.7394    0.3436
    0.7386    0.3442
    0.7377    0.3448
    0.7369    0.3453
    0.7360    0.3459
    0.7351    0.3464
    0.7343    0.3470
    0.7334    0.3476
    0.7326    0.3481
    0.7317    0.3487
    0.7308    0.3492
    0.7299    0.3498
    0.7291    0.3504
    0.7282    0.3509
    0.7273    0.3515
    0.7264    0.3520
    0.7255    0.3526
    0.7246    0.3531
    0.7237    0.3537
    0.7228    0.3542
    0.7219    0.3548
    0.7210    0.3553
    0.7201    0.3558
    0.7192    0.3564
    0.7183    0.3569
    0.7173    0.3575
    0.7164    0.3580
    0.7155    0.3585
    0.7146    0.3591
    0.7136    0.3596
    0.7127    0.3601
    0.7117    0.3607
    0.7108    0.3612
    0.7098    0.3617
    0.7089    0.3623
    0.7079    0.3628
    0.7069    0.3633
    0.7060    0.3639
    0.7050    0.3644
    0.7040    0.3649
    0.7030    0.3654
    0.7021    0.3659
    0.7011    0.3665
    0.7001    0.3670
    0.6991    0.3675
    0.6981    0.3680
    0.6971    0.3685
    0.6960    0.3690
    0.6950    0.3695
    0.6940    0.3701
    0.6930    0.3706
    0.6919    0.3711
    0.6909    0.3716
    0.6898    0.3721
    0.6888    0.3726
    0.6877    0.3731
    0.6867    0.3736
    0.6856    0.3741
    0.6845    0.3746
    0.6834    0.3751
    0.6823    0.3756
    0.6813    0.3761
    0.6802    0.3766
    0.6790    0.3771
    0.6779    0.3776
    0.6768    0.3780
    0.6757    0.3785
    0.6746    0.3790
    0.6734    0.3795
    0.6723    0.3800
    0.6711    0.3805
    0.6699    0.3810
    0.6688    0.3814
    0.6676    0.3819
    0.6664    0.3824
    0.6652    0.3829
    0.6640    0.3833
    0.6628    0.3838
    0.6616    0.3843
    0.6604    0.3847
    0.6591    0.3852
    0.6579    0.3857
    0.6566    0.3861
    0.6554    0.3866
    0.6541    0.3871
    0.6528    0.3875
    0.6515    0.3880
    0.6502    0.3884
    0.6489    0.3889
    0.6476    0.3894
    0.6462    0.3898
    0.6449    0.3903
    0.6435    0.3907
    0.6422    0.3912
    0.6408    0.3916
    0.6394    0.3921
    0.6380    0.3925
    0.6366    0.3929
    0.6351    0.3934
    0.6337    0.3938
    0.6322    0.3943
    0.6308    0.3947
    0.6293    0.3951
    0.6278    0.3956
    0.6263    0.3960
    0.6247    0.3964
    0.6232    0.3968
    0.6216    0.3973
    0.6200    0.3977
    0.6184    0.3981
    0.6168    0.3985
    0.6152    0.3989
    0.6135    0.3994
    0.6118    0.3998
    0.6101    0.4002
    0.6084    0.4006
    0.6067    0.4010
    0.6049    0.4014
    0.6031    0.4018
    0.6013    0.4022
    0.5995    0.4026
    0.5976    0.4030
    0.5957    0.4034
    0.5938    0.4038
    0.5919    0.4042
    0.5899    0.4046
    0.5879    0.4050
    0.5859    0.4054
    0.5838    0.4057
    0.5818    0.4061
    0.5796    0.4065
    0.5775    0.4069
    0.5753    0.4073
    0.5730    0.4076
    0.5708    0.4080
    0.5684    0.4084
    0.5661    0.4087
    0.5637    0.4091
    0.5612    0.4094
    0.5587    0.4098
    0.5562    0.4102
    0.5536    0.4105
    0.5509    0.4109
    0.5482    0.4112
    0.5454    0.4115
    0.5426    0.4119
    0.5397    0.4122
    0.5367    0.4126
    0.5337    0.4129
    0.5305    0.4132
    0.5273    0.4135
    0.5241    0.4139
    0.5207    0.4142
    0.5172    0.4145
    0.5137    0.4148
    0.5100    0.4151
    0.5062    0.4154
    0.5023    0.4157
    0.4983    0.4160
    0.4942    0.4163
    0.4899    0.4166
    0.4855    0.4169
    0.4809    0.4171
    0.4761    0.4174
    0.4712    0.4177
    0.4661    0.4179
    0.4608    0.4182
    0.4553    0.4184
    0.4495    0.4187
    0.4435    0.4189
    0.4373    0.4192
    0.4307    0.4194
    0.4239    0.4196
    0.4167    0.4198
    0.4091    0.4200
    0.4012    0.4202
    0.3928    0.4204
    0.3840    0.4206
    0.3747    0.4208
    0.3648    0.4209
    0.3543    0.4211
    0.3432    0.4212
    0.3314    0.4214
    0.3187    0.4215
    0.3052    0.4216
    0.2907    0.4217
    0.2752    0.4218
    0.2584    0.4218
    0.2404    0.4219
    0.2208    0.4219
    0.1996    0.4219
    0.1766    0.4219
    0.1515    0.4219
    0.1241    0.4218
    0.0942    0.4217
    0.0613    0.4216
    0.0253    0.4215
   -0.0143    0.4213
   -0.0579    0.4211
   -0.1058    0.4208
   -0.1583    0.4205
   -0.2158    0.4201
   -0.2784    0.4197
   -0.3460    0.4192
   -0.4184    0.4186
   -0.4948    0.4180
   -0.5740    0.4173
   -0.6542    0.4165
   -0.7333    0.4157
   -0.8087    0.4147
   -0.8782    0.4137
   -0.9396    0.4126
   -0.9919    0.4115
   -1.0347    0.4103
   -1.0684    0.4090
   -1.0942    0.4078
   -1.1134    0.4065
   -1.1273    0.4051
   -1.1373    0.4038
   -1.1443    0.4025
   -1.1492    0.4011
   -1.1524    0.3998
   -1.1546    0.3984
   -1.1560    0.3971
   -1.1568    0.3957
   -1.1573    0.3944
   -1.1574    0.3930
   -1.1574    0.3917
   -1.1573    0.3903
   -1.1570    0.3890
   -1.1567    0.3876
   -1.1564    0.3863
   -1.1560    0.3849
   -1.1556    0.3836
   -1.1552    0.3822
   -1.1548    0.3809
   -1.1544    0.3795
   -1.1539    0.3782
   -1.1535    0.3768
   -1.1530    0.3755
   -1.1526    0.3741
   -1.1522    0.3728
   -1.1517    0.3715
   -1.1513    0.3701
   -1.1508    0.3688
   -1.1504    0.3675
   -1.1499    0.3661
   -1.1495    0.3648
   -1.1490    0.3635
   -1.1486    0.3621
   -1.1481    0.3608
   -1.1477    0.3595
   -1.1472    0.3581
   -1.1468    0.3568
   -1.1463    0.3555
   -1.1459    0.3542
   -1.1454    0.3528
   -1.1450    0.3515
   -1.1445    0.3502
   -1.1441    0.3489
   -1.1436    0.3476
   -1.1432    0.3462
   -1.1427    0.3449
   -1.1423    0.3436
   -1.1418    0.3423
   -1.1414    0.3410
   -1.1409    0.3397
   -1.1405    0.3384
   -1.1400    0.3371
   -1.1396    0.3357
   -1.1391    0.3344
   -1.1387    0.3331
   -1.1382    0.3318
   -1.1378    0.3305
   -1.1373    0.3292
   -1.1368    0.3279
   -1.1364    0.3266
   -1.1359    0.3253
   -1.1355    0.3240
   -1.1350    0.3227
   -1.1346    0.3214
   -1.1341    0.3201
   -1.1337    0.3188
   -1.1332    0.3175
   -1.1328    0.3163
   -1.1323    0.3150
   -1.1319    0.3137
   -1.1314    0.3124
   -1.1310    0.3111
   -1.1305    0.3098
   -1.1301    0.3085
   -1.1296    0.3072
   -1.1291    0.3060
   -1.1287    0.3047
   -1.1282    0.3034
   -1.1278    0.3021
   -1.1273    0.3008
   -1.1269    0.2996
   -1.1264    0.2983
   -1.1260    0.2970
   -1.1255    0.2957
   -1.1251    0.2945
   -1.1246    0.2932
   -1.1242    0.2919
   -1.1237    0.2906
   -1.1232    0.2894
   -1.1228    0.2881
   -1.1223    0.2868
   -1.1219    0.2856
   -1.1214    0.2843
   -1.1210    0.2830
   -1.1205    0.2818
   -1.1201    0.2805
   -1.1196    0.2793
   -1.1191    0.2780
   -1.1187    0.2767
   -1.1182    0.2755
   -1.1178    0.2742
   -1.1173    0.2730
   -1.1169    0.2717
   -1.1164    0.2705
   -1.1159    0.2692
   -1.1155    0.2680
   -1.1150    0.2667
   -1.1146    0.2655
   -1.1141    0.2642
   -1.1137    0.2630
   -1.1132    0.2617
   -1.1127    0.2605
   -1.1123    0.2592
   -1.1118    0.2580
   -1.1114    0.2568
   -1.1109    0.2555
   -1.1105    0.2543
   -1.1100    0.2530
   -1.1095    0.2518
   -1.1091    0.2506
   -1.1086    0.2493
   -1.1082    0.2481
   -1.1077    0.2469
   -1.1072    0.2456
   -1.1068    0.2444
   -1.1063    0.2432
   -1.1059    0.2420
   -1.1054    0.2407
   -1.1049    0.2395
   -1.1045    0.2383
   -1.1040    0.2371
   -1.1036    0.2358
   -1.1031    0.2346
   -1.1026    0.2334
   -1.1022    0.2322
   -1.1017    0.2310
   -1.1013    0.2297
   -1.1008    0.2285
   -1.1003    0.2273
   -1.0999    0.2261
   -1.0994    0.2249
   -1.0990    0.2237
   -1.0985    0.2225
   -1.0980    0.2212
   -1.0976    0.2200
   -1.0971    0.2188
   -1.0967    0.2176
   -1.0962    0.2164
   -1.0957    0.2152
   -1.0953    0.2140
   -1.0948    0.2128
   -1.0943    0.2116
   -1.0939    0.2104
   -1.0934    0.2092
   -1.0930    0.2080
   -1.0925    0.2068
   -1.0920    0.2056
   -1.0916    0.2044
   -1.0911    0.2032
   -1.0906    0.2020
   -1.0902    0.2008
   -1.0897    0.1996
   -1.0892    0.1985
   -1.0888    0.1973
   -1.0883    0.1961
   -1.0879    0.1949
   -1.0874    0.1937
   -1.0869    0.1925
   -1.0865    0.1913
   -1.0860    0.1902
   -1.0855    0.1890
   -1.0851    0.1878
   -1.0846    0.1866
   -1.0841    0.1854
   -1.0837    0.1843
   -1.0832    0.1831
   -1.0827    0.1819
   -1.0823    0.1807
   -1.0818    0.1796
   -1.0813    0.1784
   -1.0809    0.1772
   -1.0804    0.1761
   -1.0799    0.1749
   -1.0795    0.1737
   -1.0790    0.1726
   -1.0785    0.1714
   -1.0781    0.1702
   -1.0776    0.1691
   -1.0771    0.1679
   -1.0767    0.1667
   -1.0762    0.1656
   -1.0757    0.1644
   -1.0753    0.1633
   -1.0748    0.1621
   -1.0743    0.1610
   -1.0739    0.1598
   -1.0734    0.1586
   -1.0729    0.1575
   -1.0725    0.1563
   -1.0720    0.1552
   -1.0715    0.1540
   -1.0710    0.1529
   -1.0706    0.1517
   -1.0701    0.1506
   -1.0696    0.1495
   -1.0692    0.1483
   -1.0687    0.1472
   -1.0682    0.1460
   -1.0678    0.1449
   -1.0673    0.1437
   -1.0668    0.1426
   -1.0663    0.1415
   -1.0659    0.1403
   -1.0654    0.1392
   -1.0649    0.1381
   -1.0645    0.1369
   -1.0640    0.1358
   -1.0635    0.1347
   -1.0630    0.1335
   -1.0626    0.1324
   -1.0621    0.1313
   -1.0616    0.1301
   -1.0611    0.1290
   -1.0607    0.1279
   -1.0602    0.1268
   -1.0597    0.1256
   -1.0593    0.1245
   -1.0588    0.1234
   -1.0583    0.1223
   -1.0578    0.1212
   -1.0574    0.1200
   -1.0569    0.1189
   -1.0564    0.1178
   -1.0559    0.1167
   -1.0555    0.1156
   -1.0550    0.1145
   -1.0545    0.1133
   -1.0540    0.1122
   -1.0536    0.1111
   -1.0531    0.1100
   -1.0526    0.1089
   -1.0521    0.1078
   -1.0517    0.1067
   -1.0512    0.1056
   -1.0507    0.1045
   -1.0502    0.1034
   -1.0498    0.1023
   -1.0493    0.1012
   -1.0488    0.1001
   -1.0483    0.0990
   -1.0478    0.0979
   -1.0474    0.0968
   -1.0469    0.0957
   -1.0464    0.0946
   -1.0459    0.0935
   -1.0455    0.0924
   -1.0450    0.0913
   -1.0445    0.0902
   -1.0440    0.0891
   -1.0435    0.0880
   -1.0431    0.0870
   -1.0426    0.0859
   -1.0421    0.0848
   -1.0416    0.0837
   -1.0411    0.0826
   -1.0407    0.0815
   -1.0402    0.0805
   -1.0397    0.0794
   -1.0392    0.0783
   -1.0387    0.0772
   -1.0383    0.0761
   -1.0378    0.0751
   -1.0373    0.0740
   -1.0368    0.0729
   -1.0363    0.0718
   -1.0358    0.0708
   -1.0354    0.0697
   -1.0349    0.0686
   -1.0344    0.0676
   -1.0339    0.0665
   -1.0334    0.0654
   -1.0329    0.0644
   -1.0325    0.0633
   -1.0320    0.0622
   -1.0315    0.0612
   -1.0310    0.0601
   -1.0305    0.0590
   -1.0300    0.0580
   -1.0296    0.0569
   -1.0291    0.0559
   -1.0286    0.0548
   -1.0281    0.0538
   -1.0276    0.0527
   -1.0271    0.0516
   -1.0267    0.0506
   -1.0262    0.0495
   -1.0257    0.0485
   -1.0252    0.0474
   -1.0247    0.0464
   -1.0242    0.0453
   -1.0237    0.0443
   -1.0232    0.0432
   -1.0228    0.0422
   -1.0223    0.0412
   -1.0218    0.0401
   -1.0213    0.0391
   -1.0208    0.0380
   -1.0203    0.0370
   -1.0198    0.0360
   -1.0193    0.0349
   -1.0189    0.0339
   -1.0184    0.0328
   -1.0179    0.0318
   -1.0174    0.0308
   -1.0169    0.0297
   -1.0164    0.0287
   -1.0159    0.0277
   -1.0154    0.0267
   -1.0149    0.0256
   -1.0144    0.0246
   -1.0139    0.0236
   -1.0135    0.0225
   -1.0130    0.0215
   -1.0125    0.0205
   -1.0120    0.0195
   -1.0115    0.0185
   -1.0110    0.0174
   -1.0105    0.0164
   -1.0100    0.0154
   -1.0095    0.0144
   -1.0090    0.0134
   -1.0085    0.0123
   -1.0080    0.0113
   -1.0075    0.0103
   -1.0070    0.0093
   -1.0066    0.0083
   -1.0061    0.0073
   -1.0056    0.0063
   -1.0051    0.0053
   -1.0046    0.0043
   -1.0041    0.0032
   -1.0036    0.0022
   -1.0031    0.0012
   -1.0026    0.0002
   -1.0021   -0.0008
   -1.0016   -0.0018
   -1.0011   -0.0028
   -1.0006   -0.0038
   -1.0001   -0.0048
   -0.9996   -0.0058
   -0.9991   -0.0068
   -0.9986   -0.0078
   -0.9981   -0.0088
   -0.9976   -0.0098
   -0.9971   -0.0107
   -0.9966   -0.0117
   -0.9961   -0.0127
   -0.9956   -0.0137
   -0.9951   -0.0147
   -0.9946   -0.0157
   -0.9941   -0.0167
   -0.9936   -0.0177
   -0.9931   -0.0187
   -0.9926   -0.0196
   -0.9921   -0.0206
   -0.9916   -0.0216
   -0.9911   -0.0226
   -0.9906   -0.0236
   -0.9901   -0.0245
   -0.9896   -0.0255
   -0.9891   -0.0265
   -0.9886   -0.0275
   -0.9881   -0.0284
   -0.9876   -0.0294
   -0.9871   -0.0304
   -0.9866   -0.0314
   -0.9861   -0.0323
   -0.9856   -0.0333
   -0.9851   -0.0343
   -0.9846   -0.0352
   -0.9840   -0.0362
   -0.9835   -0.0372
   -0.9830   -0.0381
   -0.9825   -0.0391
   -0.9820   -0.0401
   -0.9815   -0.0410
   -0.9810   -0.0420
   -0.9805   -0.0429
   -0.9800   -0.0439
   -0.9795   -0.0449
   -0.9790   -0.0458
   -0.9785   -0.0468
   -0.9780   -0.0477
   -0.9774   -0.0487
   -0.9769   -0.0496
   -0.9764   -0.0506
   -0.9759   -0.0515
   -0.9754   -0.0525
   -0.9749   -0.0534
   -0.9744   -0.0544
   -0.9739   -0.0553
   -0.9734   -0.0563
   -0.9729   -0.0572
   -0.9723   -0.0582
   -0.9718   -0.0591
   -0.9713   -0.0601
   -0.9708   -0.0610
   -0.9703   -0.0619
   -0.9698   -0.0629
   -0.9693   -0.0638
   -0.9687   -0.0648
   -0.9682   -0.0657
   -0.9677   -0.0666
   -0.9672   -0.0676
   -0.9667   -0.0685
   -0.9662   -0.0694
   -0.9657   -0.0704
   -0.9651   -0.0713
   -0.9646   -0.0722
   -0.9641   -0.0731
   -0.9636   -0.0741
   -0.9631   -0.0750
   -0.9626   -0.0759
   -0.9620   -0.0769
   -0.9615   -0.0778
   -0.9610   -0.0787
   -0.9605   -0.0796
   -0.9600   -0.0805
   -0.9594   -0.0815
   -0.9589   -0.0824
   -0.9584   -0.0833
   -0.9579   -0.0842
   -0.9574   -0.0851
   -0.9568   -0.0860
   -0.9563   -0.0870
   -0.9558   -0.0879
   -0.9553   -0.0888
   -0.9547   -0.0897
   -0.9542   -0.0906
   -0.9537   -0.0915
   -0.9532   -0.0924
   -0.9526   -0.0933
   -0.9521   -0.0942
   -0.9516   -0.0951
   -0.9511   -0.0960
   -0.9505   -0.0969
   -0.9500   -0.0978
   -0.9495   -0.0987
   -0.9490   -0.0996
   -0.9484   -0.1005
   -0.9479   -0.1014
   -0.9474   -0.1023
   -0.9469   -0.1032
   -0.9463   -0.1041
   -0.9458   -0.1050
   -0.9453   -0.1059
   -0.9447   -0.1068
   -0.9442   -0.1077
   -0.9437   -0.1086
   -0.9432   -0.1095
   -0.9426   -0.1104
   -0.9421   -0.1113
   -0.9416   -0.1121
   -0.9410   -0.1130
   -0.9405   -0.1139
   -0.9400   -0.1148
   -0.9394   -0.1157
   -0.9389   -0.1166
   -0.9384   -0.1174
   -0.9378   -0.1183
   -0.9373   -0.1192
   -0.9368   -0.1201
   -0.9362   -0.1210
   -0.9357   -0.1218
   -0.9352   -0.1227
   -0.9346   -0.1236
   -0.9341   -0.1245
   -0.9335   -0.1253
   -0.9330   -0.1262
   -0.9325   -0.1271
   -0.9319   -0.1279
   -0.9314   -0.1288
   -0.9309   -0.1297
   -0.9303   -0.1305
   -0.9298   -0.1314
   -0.9292   -0.1323
   -0.9287   -0.1331
   -0.9282   -0.1340
   -0.9276   -0.1349
   -0.9271   -0.1357
   -0.9265   -0.1366
   -0.9260   -0.1374
   -0.9254   -0.1383
   -0.9249   -0.1391
   -0.9244   -0.1400
   -0.9238   -0.1409
   -0.9233   -0.1417
   -0.9227   -0.1426
   -0.9222   -0.1434
   -0.9216   -0.1443
   -0.9211   -0.1451
   -0.9205   -0.1460
   -0.9200   -0.1468
   -0.9194   -0.1477
   -0.9189   -0.1485
   -0.9183   -0.1493
   -0.9178   -0.1502
   -0.9172   -0.1510
   -0.9167   -0.1519
   -0.9161   -0.1527
   -0.9156   -0.1536
   -0.9150   -0.1544
   -0.9145   -0.1552
   -0.9139   -0.1561
   -0.9134   -0.1569
   -0.9128   -0.1577
   -0.9123   -0.1586
   -0.9117   -0.1594
   -0.9112   -0.1602
   -0.9106   -0.1611
   -0.9101   -0.1619
   -0.9095   -0.1627
   -0.9089   -0.1636
   -0.9084   -0.1644
   -0.9078   -0.1652
   -0.9073   -0.1660
   -0.9067   -0.1669
   -0.9062   -0.1677
   -0.9056   -0.1685
   -0.9050   -0.1693
   -0.9045   -0.1701
   -0.9039   -0.1710
   -0.9034   -0.1718
   -0.9028   -0.1726
   -0.9022   -0.1734
   -0.9017   -0.1742
   -0.9011   -0.1750
   -0.9005   -0.1759
   -0.9000   -0.1767
   -0.8994   -0.1775
   -0.8989   -0.1783
   -0.8983   -0.1791
   -0.8977   -0.1799
   -0.8972   -0.1807
   -0.8966   -0.1815
   -0.8960   -0.1823
   -0.8954   -0.1831
   -0.8949   -0.1839
   -0.8943   -0.1847
   -0.8937   -0.1855
   -0.8932   -0.1863
   -0.8926   -0.1871
   -0.8920   -0.1879
   -0.8915   -0.1887
   -0.8909   -0.1895
   -0.8903   -0.1903
   -0.8897   -0.1911
   -0.8892   -0.1919
   -0.8886   -0.1927
   -0.8880   -0.1935
   -0.8874   -0.1943
   -0.8869   -0.1951
   -0.8863   -0.1959
   -0.8857   -0.1967
   -0.8851   -0.1975
   -0.8845   -0.1982
   -0.8840   -0.1990
   -0.8834   -0.1998
   -0.8828   -0.2006
   -0.8822   -0.2014
   -0.8816   -0.2022
   -0.8811   -0.2029
   -0.8805   -0.2037
   -0.8799   -0.2045
   -0.8793   -0.2053
   -0.8787   -0.2061
   -0.8781   -0.2068
   -0.8776   -0.2076
   -0.8770   -0.2084
   -0.8764   -0.2092
   -0.8758   -0.2099
   -0.8752   -0.2107
   -0.8746   -0.2115
   -0.8740   -0.2122
   -0.8734   -0.2130
   -0.8728   -0.2138
   -0.8723   -0.2145
   -0.8717   -0.2153
   -0.8711   -0.2161
   -0.8705   -0.2168
   -0.8699   -0.2176
   -0.8693   -0.2184
   -0.8687   -0.2191
   -0.8681   -0.2199
   -0.8675   -0.2206
   -0.8669   -0.2214
   -0.8663   -0.2221
   -0.8657   -0.2229
   -0.8651   -0.2237
   -0.8645   -0.2244
   -0.8639   -0.2252
   -0.8633   -0.2259
   -0.8627   -0.2267
   -0.8621   -0.2274
   -0.8615   -0.2282
   -0.8609   -0.2289
   -0.8603   -0.2297
   -0.8597   -0.2304
   -0.8591   -0.2311
   -0.8585   -0.2319
   -0.8579   -0.2326
   -0.8573   -0.2334
   -0.8566   -0.2341
   -0.8560   -0.2348
   -0.8554   -0.2356
   -0.8548   -0.2363
   -0.8542   -0.2371
   -0.8536   -0.2378
   -0.8530   -0.2385
   -0.8524   -0.2393
   -0.8517   -0.2400
   -0.8511   -0.2407
   -0.8505   -0.2415
   -0.8499   -0.2422
   -0.8493   -0.2429
   -0.8487   -0.2436
   -0.8480   -0.2444
   -0.8474   -0.2451
   -0.8468   -0.2458
   -0.8462   -0.2465
   -0.8455   -0.2473
   -0.8449   -0.2480
   -0.8443   -0.2487
   -0.8437   -0.2494
   -0.8430   -0.2502
   -0.8424   -0.2509
   -0.8418   -0.2516
   -0.8412   -0.2523
   -0.8405   -0.2530
   -0.8399   -0.2537
   -0.8393   -0.2544
   -0.8386   -0.2552
   -0.8380   -0.2559
   -0.8374   -0.2566
   -0.8367   -0.2573
   -0.8361   -0.2580
   -0.8355   -0.2587
   -0.8348   -0.2594
   -0.8342   -0.2601
   -0.8335   -0.2608
   -0.8329   -0.2615
   -0.8323   -0.2622
   -0.8316   -0.2629
   -0.8310   -0.2636
   -0.8303   -0.2643
   -0.8297   -0.2650
   -0.8290   -0.2657
   -0.8284   -0.2664
   -0.8277   -0.2671
   -0.8271   -0.2678
   -0.8264   -0.2685
   -0.8258   -0.2692
   -0.8251   -0.2699
   -0.8245   -0.2706
   -0.8238   -0.2713
   -0.8232   -0.2719
   -0.8225   -0.2726
   -0.8219   -0.2733
   -0.8212   -0.2740
   -0.8205   -0.2747
   -0.8199   -0.2754
   -0.8192   -0.2761
   -0.8186   -0.2767
   -0.8179   -0.2774
   -0.8172   -0.2781
   -0.8166   -0.2788
   -0.8159   -0.2795
   -0.8152   -0.2801
   -0.8146   -0.2808
   -0.8139   -0.2815
   -0.8132   -0.2822
   -0.8125   -0.2828
   -0.8119   -0.2835
   -0.8112   -0.2842
   -0.8105   -0.2848
   -0.8098   -0.2855
   -0.8092   -0.2862
   -0.8085   -0.2868
   -0.8078   -0.2875
   -0.8071   -0.2882
   -0.8064   -0.2888
   -0.8057   -0.2895
   -0.8051   -0.2902
   -0.8044   -0.2908
   -0.8037   -0.2915
   -0.8030   -0.2921
   -0.8023   -0.2928
   -0.8016   -0.2934
   -0.8009   -0.2941
   -0.8002   -0.2947
   -0.7995   -0.2954
   -0.7988   -0.2961
   -0.7981   -0.2967
   -0.7974   -0.2974
   -0.7967   -0.2980
   -0.7960   -0.2987
   -0.7953   -0.2993
   -0.7946   -0.2999
   -0.7939   -0.3006
   -0.7932   -0.3012
   -0.7925   -0.3019
   -0.7918   -0.3025
   -0.7911   -0.3032
   -0.7904   -0.3038
   -0.7896   -0.3044
   -0.7889   -0.3051
   -0.7882   -0.3057
   -0.7875   -0.3063
   -0.7868   -0.3070
   -0.7860   -0.3076
   -0.7853   -0.3082
   -0.7846   -0.3089
   -0.7839   -0.3095
   -0.7831   -0.3101
   -0.7824   -0.3108
   -0.7817   -0.3114
   -0.7809   -0.3120
   -0.7802   -0.3126
   -0.7795   -0.3133
   -0.7787   -0.3139
   -0.7780   -0.3145
   -0.7773   -0.3151
   -0.7765   -0.3157
   -0.7758   -0.3164
   -0.7750   -0.3170
   -0.7743   -0.3176
   -0.7735   -0.3182
   -0.7728   -0.3188
   -0.7720   -0.3194
   -0.7713   -0.3201
   -0.7705   -0.3207
   -0.7697   -0.3213
   -0.7690   -0.3219
   -0.7682   -0.3225
   -0.7675   -0.3231
   -0.7667   -0.3237
   -0.7659   -0.3243
   -0.7651   -0.3249
   -0.7644   -0.3255
   -0.7636   -0.3261
   -0.7628   -0.3267
   -0.7620   -0.3273
   -0.7613   -0.3279
   -0.7605   -0.3285
   -0.7597   -0.3291
   -0.7589   -0.3297
   -0.7581   -0.3303
   -0.7573   -0.3309
   -0.7565   -0.3315
   -0.7557   -0.3321
   -0.7549   -0.3327
   -0.7541   -0.3333
   -0.7533   -0.3338
   -0.7525   -0.3344
   -0.7517   -0.3350
   -0.7509   -0.3356
   -0.7501   -0.3362
   -0.7493   -0.3368
   -0.7485   -0.3373
   -0.7477   -0.3379
   -0.7468   -0.3385
   -0.7460   -0.3391
   -0.7452   -0.3397
   -0.7444   -0.3402
   -0.7435   -0.3408
   -0.7427   -0.3414
   -0.7419   -0.3420
   -0.7410   -0.3425
   -0.7402   -0.3431
   -0.7393   -0.3437
   -0.7385   -0.3442
   -0.7376   -0.3448
   -0.7368   -0.3454
   -0.7359   -0.3459
   -0.7351   -0.3465
   -0.7342   -0.3471
   -0.7334   -0.3476
   -0.7325   -0.3482
   -0.7316   -0.3487
   -0.7307   -0.3493
   -0.7299   -0.3498
   -0.7290   -0.3504
   -0.7281   -0.3510
   -0.7272   -0.3515
   -0.7263   -0.3521
   -0.7255   -0.3526
   -0.7246   -0.3532
   -0.7237   -0.3537
   -0.7228   -0.3543
   -0.7219   -0.3548
   -0.7209   -0.3553
   -0.7200   -0.3559
   -0.7191   -0.3564
   -0.7182   -0.3570
   -0.7173   -0.3575
   -0.7164   -0.3580
   -0.7154   -0.3586
   -0.7145   -0.3591
   -0.7136   -0.3597
   -0.7126   -0.3602
   -0.7117   -0.3607
   -0.7107   -0.3613
   -0.7098   -0.3618
   -0.7088   -0.3623
   -0.7078   -0.3628
   -0.7069   -0.3634
   -0.7059   -0.3639
   -0.7049   -0.3644
   -0.7040   -0.3649
   -0.7030   -0.3655
   -0.7020   -0.3660
   -0.7010   -0.3665
   -0.7000   -0.3670
   -0.6990   -0.3675
   -0.6980   -0.3680
   -0.6970   -0.3686
   -0.6960   -0.3691
   -0.6949   -0.3696
   -0.6939   -0.3701
   -0.6929   -0.3706
   -0.6918   -0.3711
   -0.6908   -0.3716
   -0.6898   -0.3721
   -0.6887   -0.3726
   -0.6876   -0.3731
   -0.6866   -0.3736
   -0.6855   -0.3741
   -0.6844   -0.3746
   -0.6834   -0.3751
   -0.6823   -0.3756
   -0.6812   -0.3761
   -0.6801   -0.3766
   -0.6790   -0.3771
   -0.6779   -0.3776
   -0.6767   -0.3781
   -0.6756   -0.3786
   -0.6745   -0.3791
   -0.6733   -0.3795
   -0.6722   -0.3800
   -0.6710   -0.3805
   -0.6699   -0.3810
   -0.6687   -0.3815
   -0.6675   -0.3819
   -0.6663   -0.3824
   -0.6651   -0.3829
   -0.6639   -0.3834
   -0.6627   -0.3838
   -0.6615   -0.3843
   -0.6603   -0.3848
   -0.6590   -0.3852
   -0.6578   -0.3857
   -0.6565   -0.3862
   -0.6553   -0.3866
   -0.6540   -0.3871
   -0.6527   -0.3876
   -0.6514   -0.3880
   -0.6501   -0.3885
   -0.6488   -0.3889
   -0.6475   -0.3894
   -0.6462   -0.3898
   -0.6448   -0.3903
   -0.6434   -0.3907
   -0.6421   -0.3912
   -0.6407   -0.3916
   -0.6393   -0.3921
   -0.6379   -0.3925
   -0.6365   -0.3930
   -0.6350   -0.3934
   -0.6336   -0.3938
   -0.6321   -0.3943
   -0.6307   -0.3947
   -0.6292   -0.3952
   -0.6277   -0.3956
   -0.6261   -0.3960
   -0.6246   -0.3964
   -0.6231   -0.3969
   -0.6215   -0.3973
   -0.6199   -0.3977
   -0.6183   -0.3981
   -0.6167   -0.3986
   -0.6150   -0.3990
   -0.6134   -0.3994
   -0.6117   -0.3998
   -0.6100   -0.4002
   -0.6083   -0.4006
   -0.6065   -0.4010
   -0.6048   -0.4014
   -0.6030   -0.4018
   -0.6012   -0.4022
   -0.5994   -0.4026
   -0.5975   -0.4030
   -0.5956   -0.4034
   -0.5937   -0.4038
   -0.5918   -0.4042
   -0.5898   -0.4046
   -0.5878   -0.4050
   -0.5858   -0.4054
   -0.5837   -0.4058
   -0.5816   -0.4062
   -0.5795   -0.4065
   -0.5773   -0.4069
   -0.5751   -0.4073
   -0.5729   -0.4077
   -0.5706   -0.4080
   -0.5683   -0.4084
   -0.5659   -0.4088
   -0.5635   -0.4091
   -0.5610   -0.4095
   -0.5585   -0.4098
   -0.5560   -0.4102
   -0.5534   -0.4105
   -0.5507   -0.4109
   -0.5480   -0.4112
   -0.5452   -0.4116
   -0.5424   -0.4119
   -0.5395   -0.4122
   -0.5365   -0.4126
   -0.5334   -0.4129
   -0.5303   -0.4132
   -0.5271   -0.4136
   -0.5238   -0.4139
   -0.5204   -0.4142
   -0.5170   -0.4145
   -0.5134   -0.4148
   -0.5097   -0.4151
   -0.5059   -0.4154
   -0.5020   -0.4157
   -0.4980   -0.4160
   -0.4939   -0.4163
   -0.4896   -0.4166
   -0.4852   -0.4169
   -0.4806   -0.4172
   -0.4758   -0.4174
   -0.4709   -0.4177
   -0.4657   -0.4180
   -0.4604   -0.4182
   -0.4549   -0.4185
   -0.4491   -0.4187
   -0.4431   -0.4189
   -0.4368   -0.4192
   -0.4302   -0.4194
   -0.4234   -0.4196
   -0.4161   -0.4198
   -0.4086   -0.4200
   -0.4006   -0.4202
   -0.3922   -0.4204
   -0.3833   -0.4206
   -0.3740   -0.4208
   -0.3641   -0.4210
   -0.3536   -0.4211
   -0.3424   -0.4213
   -0.3305   -0.4214
   -0.3178   -0.4215
   -0.3042   -0.4216
   -0.2896   -0.4217
   -0.2740   -0.4218
   -0.2572   -0.4218
   -0.2390   -0.4219
   -0.2194   -0.4219
   -0.1980   -0.4219
   -0.1749   -0.4219
   -0.1496   -0.4219
   -0.1221   -0.4218
   -0.0919   -0.4217
   -0.0589   -0.4216
   -0.0226   -0.4215
    0.0173   -0.4213
    0.0612   -0.4210
    0.1094   -0.4208
    0.1623   -0.4205
    0.2201   -0.4201
    0.2831   -0.4196
    0.3511   -0.4192
    0.4237   -0.4186
    0.5004   -0.4180
    0.5797   -0.4173
    0.6599   -0.4165
    0.7388   -0.4156
    0.8139   -0.4147
    0.8828   -0.4136
    0.9437   -0.4125
    0.9953   -0.4114
    1.0373   -0.4102
    1.0705   -0.4089
    1.0957   -0.4077
    1.1145   -0.4064
    1.1282   -0.4051
    1.1379   -0.4037
    1.1447   -0.4024
    1.1494   -0.4010
    1.1526   -0.3997
    1.1547   -0.3983



==> data/X_max.txt <==
x_1 x_2 
-0.592302 -2.428571 
-0.500000 -2.448740 
-0.428571 -2.462075 
-0.285714 -2.482957 
-0.214286 -2.490375 
-0.142857 -2.495710 
0.000000 -2.500000 
0.071429 -2.498926 
0.214286 -2.490375 
0.285714 -2.482957 
0.357143 -2.473504 
0.500000 -2.448740 
0.571429 -2.433575 
0.642857 -2.415392 
0.714286 -2.394883 
0.785714 -2.372698 
0.857143 -2.348076 
0.928571 -2.320258 
1.000000 -2.291037 
1.071429 -2.257930 
1.142857 -2.223095 
1.214286 -2.184444 
1.285714 -2.143992 
1.287608 -2.142857 
1.398905 -2.071429 
1.428571 -2.050932 
1.500000 -2.000000 
1.571429 -1.943803 
1.590143 -1.928571 
1.672814 -1.857143 
1.714286 -1.818842 
1.748803 -1.785714 
1.818842 -1.714286 
1.857143 -1.672814 
1.928571 -1.590143 
1.943803 -1.571429 
2.000000 -1.500000 
2.050932 -1.428571 
2.071429 -1.398905 
2.142857 -1.287608 
2.143992 -1.285714 
2.184444 -1.214286 
2.223095 -1.142857 
2.257930 -1.071429 
2.291037 -1.000000 
2.320258 -0.928571 
2.348076 -0.857143 
2.372698 -0.785714 
2.394883 -0.714286 
2.415392 -0.642857 
2.433575 -0.571429 
2.448740 -0.500000 
2.473504 -0.357143 
2.482957 -0.285714 
2.490375 -0.214286 
2.498926 -0.071429 
2.500000 0.000000 
2.495710 0.142857 
2.490375 0.214286 
2.482957 0.285714 
2.462075 0.428571 
2.448740 0.500000 
2.433575 0.571429 
2.415392 0.642857 
2.394883 0.714286 
2.357143 0.832098 
2.348076 0.857143 
2.320258 0.928571 
2.285714 1.012159 
2.257930 1.071429 
2.214286 1.159943 
2.184444 1.214286 
2.143992 1.285714 
2.098740 1.357143 
2.071429 1.398905 
2.000000 1.500000 
2.000000 1.500000 
1.943803 1.571429 
1.883624 1.642857 
1.857143 1.672814 
1.818842 1.714286 
1.748803 1.785714 
1.714286 1.818842 
1.642857 1.883624 
1.590143 1.928571 
1.571429 1.943803 
1.500000 2.000000 
1.428571 2.050932 
1.357143 2.098740 
1.287608 2.142857 
1.285714 2.143992 
1.159943 2.214286 
1.142857 2.223095 
1.071429 2.257930 
1.000000 2.291037 
0.928571 2.320258 
0.832098 2.357143 
0.785714 2.372698 
0.714286 2.394883 
0.592302 2.428571 
0.571429 2.433575 
0.428571 2.462075 
0.357143 2.473504 
0.285714 2.482957 
0.142857 2.495710 
0.071429 2.498926 
-0.071429 2.498926 
-0.142857 2.495710 
-0.214286 2.490375 
-0.357143 2.473504 
-0.428571 2.462075 
-0.500000 2.448740 
-0.592302 2.428571 
-0.642857 2.415392 
-0.785714 2.372698 
-0.832098 2.357143 
-0.857143 2.348076 
-1.000000 2.291037 
-1.012159 2.285714 
-1.142857 2.223095 
-1.159943 2.214286 
-1.214286 2.184444 
-1.287608 2.142857 
-1.357143 2.098740 
-1.398905 2.071429 
-1.500000 2.000000 
-1.500000 2.000000 
-1.590143 1.928571 
-1.642857 1.883624 
-1.672814 1.857143 
-1.748803 1.785714 
-1.785714 1.748803 
-1.857143 1.672814 
-1.883624 1.642857 
-1.928571 1.590143 
-2.000000 1.500000 
-2.000000 1.500000 
-2.071429 1.398905 
-2.098740 1.357143 
-2.142857 1.287608 
-2.184444 1.214286 
-2.214286 1.159943 
-2.223095 1.142857 
-2.285714 1.012159 
-2.291037 1.000000 
-2.348076 0.857143 
-2.357143 0.832098 
-2.372698 0.785714 
-2.415392 0.642857 
-2.428571 0.592302 
-2.448740 0.500000 
-2.462075 0.428571 
-2.473504 0.357143 
-2.490375 0.214286 
-2.495710 0.142857 
-2.498926 0.071429 
-2.498926 -0.071429 
-2.495710 -0.142857 
-2.482957 -0.285714 
-2.473504 -0.357143 
-2.462075 -0.428571 
-2.433575 -0.571429 
-2.428571 -0.592302 
-2.394883 -0.714286 
-2.372698 -0.785714 
-2.357143 -0.832098 
-2.320258 -0.928571 
-2.291037 -1.000000 
-2.257930 -1.071429 
-2.223095 -1.142857 
-2.214286 -1.159943 
-2.143992 -1.285714 
-2.142857 -1.287608 
-2.098740 -1.357143 
-2.050932 -1.428571 
-2.000000 -1.500000 
-1.943803 -1.571429 
-1.928571 -1.590143 
-1.883624 -1.642857 
-1.818842 -1.714286 
-1.785714 -1.748803 
-1.714286 -1.818842 
-1.672814 -1.857143 
-1.642857 -1.883624 
-1.571429 -1.943803 
-1.500000 -2.000000 
-1.500000 -2.000000 
-1.398905 -2.071429 
-1.357143 -2.098740 
-1.285714 -2.143992 
-1.214286 -2.184444 
-1.159943 -2.214286 
-1.071429 -2.257930 
-1.012159 -2.285714 
-0.928571 -2.320258 
-0.857143 -2.348076 
-0.832098 -2.357143 
-0.714286 -2.394883 
-0.642857 -2.415392 
-0.592302 -2.428571 


==> data/X_min.txt <==
x_1 x_2 
-0.369846 -0.928571 
-0.357143 -0.933553 
-0.285714 -0.956535 
-0.214286 -0.975107 
-0.142857 -0.988787 
-0.071429 -0.997173 
0.000000 -1.000000 
0.071429 -0.997173 
0.142857 -0.988787 
0.214286 -0.975107 
0.285714 -0.956535 
0.357143 -0.933553 
0.369846 -0.928571 
0.428571 -0.901822 
0.500000 -0.865269 
0.513871 -0.857143 
0.571429 -0.818865 
0.616953 -0.785714 
0.642857 -0.764532 
0.698675 -0.714286 
0.714286 -0.698675 
0.764532 -0.642857 
0.785714 -0.616953 
0.818865 -0.571429 
0.857143 -0.513871 
0.865269 -0.500000 
0.901822 -0.428571 
0.928571 -0.369846 
0.933553 -0.357143 
0.956535 -0.285714 
0.975107 -0.214286 
0.988787 -0.142857 
0.997173 -0.071429 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
0.997173 0.071429 
0.988787 0.142857 
0.975107 0.214286 
0.956535 0.285714 
0.933553 0.357143 
0.928571 0.369846 
0.901822 0.428571 
0.865269 0.500000 
0.857143 0.513871 
0.818865 0.571429 
0.785714 0.616953 
0.764532 0.642857 
0.714286 0.698675 
0.698675 0.714286 
0.642857 0.764532 
0.616953 0.785714 
0.571429 0.818865 
0.513871 0.857143 
0.500000 0.865269 
0.428571 0.901822 
0.369846 0.928571 
0.357143 0.933553 
0.285714 0.956535 
0.214286 0.975107 
0.142857 0.988787 
0.071429 0.997173 
0.000000 1.000000 
-0.071429 0.997173 
-0.142857 0.988787 
-0.214286 0.975107 
-0.285714 0.956535 
-0.357143 0.933553 
-0.369846 0.928571 
-0.428571 0.901822 
-0.500000 0.865269 
-0.513871 0.857143 
-0.571429 0.818865 
-0.616953 0.785714 
-0.642857 0.764532 
-0.698675 0.714286 
-0.714286 0.698675 
-0.764532 0.642857 
-0.785714 0.616953 
-0.818865 0.571429 
-0.857143 0.513871 
-0.865269 0.500000 
-0.901822 0.428571 
-0.928571 0.369846 
-0.933553 0.357143 
-0.956535 0.285714 
-0.975107 0.214286 
-0.988787 0.142857 
-0.997173 0.071429 
-1.000000 0.000000 
-1.000000 0.000000 
-1.000000 0.000000 
-0.997173 -0.071429 
-0.988787 -0.142857 
-0.975107 -0.214286 
-0.956535 -0.285714 
-0.933553 -0.357143 
-0.928571 -0.369846 
-0.901822 -0.428571 
-0.865269 -0.500000 
-0.857143 -0.513871 
-0.818865 -0.571429 
-0.785714 -0.616953 
-0.764532 -0.642857 
-0.714286 -0.698675 
-0.698675 -0.714286 
-0.642857 -0.764532 
-0.616953 -0.785714 
-0.571429 -0.818865 
-0.513871 -0.857143 
-0.500000 -0.865269 
-0.428571 -0.901822 
-0.369846 -0.928571 
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    


==> data/autocorrelation.txt <==
theta_1 theta_2 theta_3 lag 
1.000000 1.000000 1.000000 0.0000000000 
0.876142 0.867740 0.867569 2.0000000000 
0.828298 0.820210 0.815804 3.0000000000 
0.785141 0.778332 0.769141 4.0000000000 
0.745697 0.741142 0.726534 5.0000000000 
0.709191 0.707608 0.686996 6.0000000000 
0.675004 0.676683 0.650206 7.0000000000 
0.643300 0.648479 0.616088 8.0000000000 
0.614265 0.622632 0.584893 9.0000000000 
0.587228 0.598320 0.556156 10.0000000000 
0.561947 0.575292 0.529446 11.0000000000 
0.538582 0.553001 0.505130 12.0000000000 
0.516386 0.532244 0.482152 13.0000000000 
0.495111 0.512662 0.460022 14.0000000000 
0.475344 0.493906 0.439742 15.0000000000 
0.456705 0.476658 0.420647 16.0000000000 
0.439717 0.460794 0.403166 17.0000000000 
0.424002 0.445870 0.387138 18.0000000000 
0.408585 0.431291 0.371620 19.0000000000 
0.393986 0.417666 0.357017 20.0000000000 
0.380396 0.405253 0.343395 21.0000000000 
0.367207 0.393021 0.330179 22.0000000000 
0.355010 0.381771 0.318132 23.0000000000 
0.343344 0.371174 0.306491 24.0000000000 
0.331242 0.360036 0.294585 25.0000000000 
0.319604 0.349229 0.283070 26.0000000000 
0.309300 0.339022 0.272937 27.0000000000 
0.299389 0.329154 0.263274 28.0000000000 
0.289926 0.319595 0.254307 29.0000000000 
0.279949 0.310048 0.244683 30.0000000000 
0.270741 0.300645 0.235983 31.0000000000 
0.262020 0.291344 0.228030 32.0000000000 
0.253654 0.282223 0.220697 33.0000000000 
0.245174 0.273519 0.213146 34.0000000000 
0.237735 0.265409 0.206804 35.0000000000 
0.230555 0.257376 0.200722 36.0000000000 
0.223688 0.249593 0.194775 37.0000000000 
0.217530 0.241735 0.189684 38.0000000000 
0.211539 0.234222 0.184643 39.0000000000 
0.205410 0.227181 0.179172 40.0000000000 
0.199348 0.220203 0.173650 41.0000000000 
0.193476 0.213469 0.168193 42.0000000000 
0.187242 0.207056 0.162182 43.0000000000 
0.181402 0.201538 0.156440 44.0000000000 
0.174920 0.196016 0.149830 45.0000000000 
0.169807 0.191633 0.144614 46.0000000000 
0.164742 0.187678 0.139485 47.0000000000 
0.159477 0.183106 0.134318 48.0000000000 
0.153771 0.178304 0.128766 49.0000000000 
0.148332 0.173432 0.123406 50.0000000000 
0.143376 0.168674 0.118620 51.0000000000 
0.138699 0.164882 0.113842 52.0000000000 
0.134196 0.161040 0.109314 53.0000000000 
0.129180 0.157270 0.104397 54.0000000000 
0.124978 0.154070 0.100351 55.0000000000 
0.121288 0.151010 0.097045 56.0000000000 
0.118085 0.147990 0.094134 57.0000000000 
0.115167 0.145001 0.091297 58.0000000000 
0.112169 0.142019 0.088439 59.0000000000 
0.109211 0.138723 0.085577 60.0000000000 
0.106809 0.135866 0.083215 61.0000000000 
0.103860 0.132539 0.080518 62.0000000000 
0.100693 0.129486 0.077600 63.0000000000 
0.097561 0.126212 0.074834 64.0000000000 
0.094642 0.123262 0.072285 65.0000000000 
0.091592 0.121062 0.069387 66.0000000000 
0.088173 0.118486 0.066123 67.0000000000 
0.085459 0.116640 0.063414 68.0000000000 
0.083581 0.115867 0.061298 69.0000000000 
0.081720 0.114806 0.059466 70.0000000000 
0.078752 0.112654 0.056623 71.0000000000 
0.075721 0.109821 0.053817 72.0000000000 
0.073237 0.107707 0.051336 73.0000000000 
0.070828 0.104994 0.049168 74.0000000000 
0.068236 0.102539 0.046763 75.0000000000 
0.065619 0.100676 0.044140 76.0000000000 
0.062853 0.098200 0.041472 77.0000000000 
0.059671 0.094812 0.038502 78.0000000000 
0.056347 0.091408 0.035310 79.0000000000 
0.053011 0.088151 0.032177 80.0000000000 
0.050396 0.085432 0.029868 81.0000000000 
0.047418 0.082785 0.027104 82.0000000000 
0.044919 0.080695 0.024859 83.0000000000 
0.042364 0.078716 0.022338 84.0000000000 
0.039640 0.076633 0.019636 85.0000000000 
0.037509 0.074666 0.017423 86.0000000000 
0.034692 0.072447 0.014659 87.0000000000 
0.032703 0.070832 0.012752 88.0000000000 
0.030921 0.069409 0.010967 89.0000000000 
0.029558 0.067583 0.009969 90.0000000000 
0.028699 0.065658 0.009613 91.0000000000 
0.027573 0.063819 0.008937 92.0000000000 
0.026735 0.062249 0.008420 93.0000000000 
0.025538 0.060606 0.007697 94.0000000000 
0.024306 0.058959 0.006933 95.0000000000 
0.023081 0.057392 0.006127 96.0000000000 
0.021338 0.055558 0.004883 97.0000000000 
0.020126 0.053781 0.004091 98.0000000000 
0.019332 0.052323 0.003661 99.0000000000 
0.018279 0.050843 0.003065 100.0000000000 
0.017726 0.049281 0.002973 101.0000000000 
0.017427 0.047547 0.003142 102.0000000000 
0.017151 0.045852 0.003391 103.0000000000 
0.017244 0.044786 0.003981 104.0000000000 
0.017144 0.043804 0.004300 105.0000000000 
0.016871 0.042480 0.004698 106.0000000000 
0.016645 0.041939 0.004717 107.0000000000 
0.016992 0.041573 0.005293 108.0000000000 
0.016797 0.041289 0.005379 109.0000000000 
0.017035 0.041653 0.005831 110.0000000000 
0.016384 0.041156 0.005343 111.0000000000 
0.015694 0.040538 0.004756 112.0000000000 
0.015383 0.040573 0.004647 113.0000000000 
0.015360 0.040547 0.004711 114.0000000000 
0.015287 0.040333 0.004749 115.0000000000 
0.014893 0.040468 0.004417 116.0000000000 
0.014528 0.040336 0.004143 117.0000000000 
0.014008 0.040004 0.003762 118.0000000000 
0.014615 0.040727 0.004454 119.0000000000 
0.015703 0.041415 0.005795 120.0000000000 
0.016174 0.041690 0.006486 121.0000000000 
0.017458 0.042154 0.007991 122.0000000000 
0.018368 0.042233 0.009023 123.0000000000 
0.019000 0.042462 0.009596 124.0000000000 
0.018764 0.042401 0.009280 125.0000000000 
0.018367 0.041743 0.009031 126.0000000000 
0.018037 0.041202 0.008887 127.0000000000 
0.017975 0.040778 0.009109 128.0000000000 
0.017968 0.040773 0.009104 129.0000000000 
0.017707 0.040267 0.008884 130.0000000000 
0.017098 0.039688 0.008433 131.0000000000 
0.016648 0.038969 0.008314 132.0000000000 
0.016180 0.038485 0.008139 133.0000000000 
0.015952 0.038051 0.008046 134.0000000000 
0.015879 0.037229 0.008043 135.0000000000 
0.015304 0.036334 0.007760 136.0000000000 
0.014718 0.035744 0.007388 137.0000000000 
0.014317 0.034732 0.007146 138.0000000000 
0.013847 0.032892 0.006866 139.0000000000 
0.013565 0.031521 0.006785 140.0000000000 
0.012826 0.029962 0.006296 141.0000000000 
0.011589 0.028646 0.005185 142.0000000000 
0.010752 0.027241 0.004617 143.0000000000 
0.009558 0.025404 0.003984 144.0000000000 
0.009622 0.024003 0.004513 145.0000000000 
0.009946 0.023087 0.005015 146.0000000000 
0.009476 0.021710 0.004724 147.0000000000 
0.009656 0.020731 0.005380 148.0000000000 
0.010037 0.019461 0.006218 149.0000000000 
0.010121 0.018417 0.006691 150.0000000000 
0.010615 0.017669 0.007424 151.0000000000 
0.010656 0.017140 0.007464 152.0000000000 
0.010884 0.017013 0.007760 153.0000000000 
0.010896 0.016608 0.007878 154.0000000000 
0.011042 0.016656 0.008139 155.0000000000 
0.011157 0.015888 0.008512 156.0000000000 
0.011521 0.015500 0.009198 157.0000000000 
0.012334 0.014984 0.010210 158.0000000000 
0.012513 0.014830 0.010567 159.0000000000 
0.012324 0.015395 0.010295 160.0000000000 
0.011454 0.015199 0.009441 161.0000000000 
0.010296 0.014320 0.008565 162.0000000000 
0.009910 0.013718 0.008566 163.0000000000 
0.009651 0.013025 0.008603 164.0000000000 
0.008720 0.011847 0.007946 165.0000000000 
0.007594 0.010679 0.006920 166.0000000000 
0.006286 0.009637 0.005677 167.0000000000 
0.004850 0.008381 0.004358 168.0000000000 
0.004325 0.007285 0.004034 169.0000000000 
0.004096 0.006649 0.003928 170.0000000000 
0.003690 0.006148 0.003623 171.0000000000 
0.004054 0.006508 0.003893 172.0000000000 
0.004272 0.006966 0.003972 173.0000000000 
0.004633 0.006601 0.004548 174.0000000000 
0.004978 0.006026 0.005254 175.0000000000 
0.004992 0.005410 0.005519 176.0000000000 
0.004556 0.004666 0.005403 177.0000000000 
0.004759 0.004648 0.005810 178.0000000000 
0.004614 0.004722 0.005648 179.0000000000 
0.004081 0.003587 0.005240 180.0000000000 
0.003851 0.002551 0.005152 181.0000000000 
0.002539 0.001166 0.003856 182.0000000000 
0.001431 0.000231 0.002776 183.0000000000 
0.000036 -0.000996 0.001532 184.0000000000 
-0.001190 -0.002330 0.000467 185.0000000000 
-0.001892 -0.002620 -0.000288 186.0000000000 
-0.002274 -0.002820 -0.000651 187.0000000000 
-0.002723 -0.003247 -0.001061 188.0000000000 
-0.003839 -0.004664 -0.001999 189.0000000000 
-0.004816 -0.005871 -0.002898 190.0000000000 
-0.005673 -0.006865 -0.003564 191.0000000000 
-0.006055 -0.007281 -0.003846 192.0000000000 
-0.006384 -0.007359 -0.004131 193.0000000000 
-0.005902 -0.007475 -0.003412 194.0000000000 
-0.005927 -0.007172 -0.003366 195.0000000000 
-0.005611 -0.006401 -0.002894 196.0000000000 
-0.005800 -0.005829 -0.002992 197.0000000000 
-0.006441 -0.005580 -0.003420 198.0000000000 
-0.007026 -0.005216 -0.004108 199.0000000000 
-0.007789 -0.005620 -0.004786 200.0000000000 

